Near-field heat transfer between multilayer hyperbolic metamaterials

We review the near-field radiative heat flux between hyperbolic materials focusing on multilayer hyperbolic meta-materials. We discuss the formation of the hyperbolic bands, the impact of ordering of the multilayer slabs, as well as the impact of the first single layer on the heat transfer. Furthermore, we compare the contribution of surface modes to that of hyperbolic modes. Finally, we also compare the exact results with predictions from effective medium theory.

==> proof_corrections.txt <==
Q1: Ok

Q2: PACS:

44.05.+e ; Heat transfer, analytical and numerical techniques
44.40.+a ; Radiative transfer, heat transfer
78.67.-n ; Nanostructures, optical properties
81.05.Xj ; Anisotropic media

Q3: Ok

Q4: Ok

Q5: Ok

Q6: Ok

We have recognized that the y-label in Fig. 11b is wrong: "single layer"
should be replaced by "SiC". Is it possible to change that? (If not
we have uploaded an updated version of that Figure.)

Q7: Ok

Q8: Ok

Q9: 

There are no further details available for [19] and [20] because these
are proceedings.

Ref. [50] is still under review, but it might be accepted before the 
Special Issue will be published as a printed version. Is it possible to 
update this reference just before the Special Issue is printed?

Please remove Reference to our manuscript [110] from Reference list and 
from the text. (It is only used on page 11, last sentence before references.

In [83] there is a small typo in the title: 
"Absorption and Scattering of Light by Small Particles".

Q10: Ok

Q11: Please use E. Palick as author as well.





